Near Earth stream decoherence revisited: the limits of orbital similarity

Context. Orbital similarity measures, such as the D-values, have been extensively used in meteor science to identify meteoroid streams and associate meteorite falls with near-Earth objects (NEOs). However, the chaotic nature of near-Earth space challenges the long-term reliability of these measures for stream identification, and the increasing size of our fireball, meteorite fall, and NEO databases make random associations more common. Despite this, many researchers erroneously continue to use orbital similarity beyond its inherent limits. Aims. We aim to assess the statistical significance of using orbital similarity measures for identifying streams of meteoroids or asteroids and explore the implications of chaotic dynamics on the long-term coherence of these streams. Conclusions. The rapid decoherence of meteoroid streams and the chaotic dynamics of near-Earth orbits suggest that no reported stream or NEO associations of meteorites or fireballs are statistically significant according to orbital discriminates. Many are likely coincidental rather than indicative of a true physical link. However, several statistically significant clusters found within the NEO population are consistent with a tidal disruption formation. This contrast and lack of statistically significant associations amongst the impact datasets is likely due to the fireball databases being 2 orders of magnitude smaller than the NEO database and the higher intrinsic uncertainties of fireball observation derived orbits.

==> 11_nea_clusters.csv <==
spkid,full_name,pdes,name_x,prefix,neo,pha,sats,H,G,M1,M2,K1,K2,PC,diameter,extent,albedo,rot_per,GM,BV,UB,IR,spec_B,spec_T,H_sigma,diameter_sigma,orbit_id,epoch,epoch_mjd,epoch_cal,equinox,e,a,q,i,om,w,ma,ad,n,tp,tp_cal,per,per_y,moid,moid_ld,moid_jup,t_jup,sigma_e,sigma_a,sigma_q,sigma_i,sigma_om,sigma_w,sigma_ma,sigma_ad,sigma_n,sigma_tp,sigma_per,class,producer,data_arc,first_obs,last_obs,n_obs_used,n_del_obs_used,n_dop_obs_used,condition_code,rms,two_body,A1,A1_sigma,A2,A2_sigma,A3,A3_sigma,DT,DT_sigma,Cluster
20089136,89136 (2001 US16),89136,,,Y,Y,0,20.28,,,,,,,,,,14.39,,,,,,,,,191,2460400.5,60400,2024-03-31.0,J2000,0.2529,1.356,1.013,1.91,175.91,67.18,207.74,1.7,0.6243,2460644.41,2024-11-29.9,577.0,1.58,0.0285,11.1,3.31,4.83,7.7E-9,4.0E-9,1.0E-8,1.2E-6,3.1E-5,3.0E-5,8.8E-6,5.1E-9,2.8E-9,1.5E-5,2.6E-6,APO,Otto Matic,8057.0,2001-10-18,2023-11-09,1298,2.0,2.0,0.0,0.36435,,,,2.8E-14,8.1E-15,,,,,3717077.0
20523596,523596 (2002 PH80),523596,,,Y,N,0,19.72,,,,,,,,,,,,,,,,,,,55,2460400.5,60400,2024-03-31.0,J2000,0.4579,2.17,1.176,6.42,351.16,331.31,278.97,3.16,0.3084,2460663.22,2024-12-18.7,1170.0,3.2,0.173,67.4,2.19,3.54,1.5E-7,4.6E-9,3.3E-7,1.0E-5,5.2E-5,5.9E-5,1.8E-5,6.7E-9,9.8E-10,5.8E-5,3.7E-6,AMO,Otto Matic,5932.0,2002-08-12,2018-11-08,215,,,0.0,0.49944,,,,,,,,,,2.0523596E7
20554126,554126 (2012 NP),554126,,,Y,N,0,21.41,,,,,,,,,,19.64,,,,,,,,,79,2460400.5,60400,2024-03-31.0,J2000,0.4709,2.09,1.106,7.36,149.33,160.88,312.07,3.07,0.3263,2460547.41,2024-08-24.9,1100.0,3.02,0.099,38.5,2.23,3.6,1.9E-8,3.7E-9,4.1E-8,3.1E-6,1.6E-5,1.8E-5,5.8E-6,5.4E-9,8.6E-10,1.8E-5,2.9E-6,AMO,Otto Matic,6442.0,2003-10-23,2021-06-12,438,,,0.0,0.40616,,,,,,,,,,3762884.0
3065636,(2000 QO130),2000 QO130,,,Y,N,0,20.5,,,,,,,,,,,,,,,,,,,12,2460400.5,60400,2024-03-31.0,J2000,0.4535,2.251,1.23,5.89,343.18,339.82,0.8,3.27,0.2919,2460397.77,2024-03-28.2,1230.0,3.38,0.221,86.1,2.08,3.48,1.5E-5,8.5E-5,1.3E-5,1.3E-4,1.6E-4,8.5E-4,0.13,1.2E-4,1.7E-5,0.44,0.07,AMO,Otto Matic,92.0,2000-08-31,2000-12-01,71,,,5.0,0.51509,,,,,,,,,,2.0523596E7
3157340,(2003 NL7),2003 NL7,,,Y,N,0,20.0,,,,,,,,,,,,,,,,,,,28,2460400.5,60400,2024-03-31.0,J2000,0.4501,2.139,1.176,6.87,306.56,342.14,226.84,3.1,0.3151,2460823.13,2025-05-27.6,1140.0,3.13,0.164,63.7,2.1,3.57,5.1E-7,6.3E-7,1.4E-6,2.9E-5,8.0E-5,1.3E-4,0.0011,9.2E-7,1.4E-7,0.0037,5.1E-4,AMO,Otto Matic,1023.0,2003-07-08,2006-04-26,119,,,2.0,0.56793,,,,,,,,,,3157340.0
3172332,(2004 BV18),2004 BV18,,,Y,N,0,25.9,,,,,,,,,,0.0565,,,,,,,,,17,2460400.5,60400,2024-03-31.0,J2000,0.2542,1.334,0.995,2.17,301.99,170.96,39.41,1.67,0.6394,2460338.86,2024-01-29.3,563.0,1.54,0.0129,5.03,3.43,4.88,1.6E-5,2.3E-5,4.1E-6,4.1E-4,5.0E-4,7.9E-4,0.42,2.9E-5,1.7E-5,0.66,0.015,APO,Otto Matic,30.0,2004-01-19,2004-02-18,96,,,6.0,0.51326,,,,,,,,,,3172332.0
3393817,(2007 VU83),2007 VU83,,,Y,N,0,25.3,,,,,,,,,,,,,,,,,,,JPL 11,2454418.5,54418,2007-11-14.0,J2000,0.5837,2.355,0.98,0.6,106.15,270.12,7.92,3.73,0.2727,2454389.46,2007-10-15.9,1320.0,3.61,0.00978,3.8,1.73,3.3,9.5E-4,0.0054,1.8E-5,8.7E-4,0.0086,0.0034,0.027,0.0085,9.3E-4,0.0018,4.5,APO,Otto Matic,24.0,2007-11-07,2007-12-01,35,,,8.0,0.54553,,,,,,,,,,3477706.0
3405189,(2008 EA9),2008 EA9,,,Y,N,0,27.7,,,,,,,,,,,,,,,,,,,20,2460400.5,60400,2024-03-31.0,J2000,0.074,1.049,0.971,0.44,124.02,343.72,338.25,1.13,0.9172,2460424.22,2024-04-23.7,392.0,1.07,0.00309,1.2,3.89,5.86,8.7E-4,0.0016,5.4E-4,0.0064,1.6,2.1,2.5,0.0017,0.0021,2.8,0.88,APO,Otto Matic,28.0,2008-03-06,2008-04-03,54,,,6.0,0.85497,,,,,,,,,,3405189.0
3451792,(2009 FH),2009 FH,,,Y,N,0,26.6,,,,,,,,,,0.1073,,,,,,,,,11,2460400.5,60400,2024-03-31.0,J2000,0.3393,1.475,0.974,0.69,176.52,24.2,129.31,1.98,0.5502,2460165.47,2023-08-08.9,654.0,1.79,1.74E-4,0.0677,2.98,4.53,1.3E-5,2.3E-5,4.1E-6,1.6E-4,2.9E-4,0.0019,0.081,3.1E-5,1.3E-5,0.14,0.015,APO,Otto Matic,1.0,2009-03-17,2009-03-18,109,,,5.0,0.31195,,,,,,,,,,3451792.0
3467225,(2009 SM1),2009 SM1,,,Y,N,0,25.0,,,,,,,,,,,,,,,,,,,JPL 11,2455095.5,55095,2009-09-21.0,J2000,0.5029,2.193,1.09,0.4,323.11,8.97,7.61,3.3,0.3034,2455070.42,2009-08-26.9,1190.0,3.25,0.0791,30.8,2.09,3.5,0.0025,0.012,3.3E-4,0.0014,0.014,0.012,0.057,0.018,0.0024,0.012,9.5,AMO,Otto Matic,8.0,2009-09-18,2009-09-26,30,,,8.0,0.52911,,,,,,,,,,3467225.0
3477706,(2009 WD7),2009 WD7,,,Y,N,0,25.7,,,,,,,,,,,,,,,,,,,JPL 10,2455156.5,55156,2009-11-21.0,J2000,0.5932,2.415,0.983,1.07,274.63,104.42,8.72,3.85,0.2626,2455123.3,2009-10-18.7,1370.0,3.75,0.0163,6.33,1.63,3.25,0.0064,0.038,1.0E-4,0.01,0.038,0.039,0.21,0.06,0.0061,0.016,32.0,APO,Otto Matic,4.0,2009-11-19,2009-11-23,24,,,9.0,0.26466,,,,,,,,,,3477706.0
3545628,(2010 RC31),2010 RC31,,,Y,N,0,26.4,,,,,,,,,,,,,,,,,,,JPL 7,2455444.5,55444,2010-09-05.0,J2000,0.5208,2.248,1.077,0.4,309.97,24.36,2.19,3.42,0.2924,2455437.0,2010-08-28.4,1230.0,3.37,0.067,26.1,1.98,3.44,0.008,0.04,8.8E-4,0.0046,0.044,0.064,0.048,0.06,0.0077,0.04,33.0,AMO,Otto Matic,2.0,2010-09-04,2010-09-06,18,,,9.0,0.63731,,,,,,,,,,3467225.0
3550232,(2010 UE51),2010 UE51,,,Y,N,0,28.46,,,,,,,,,,,,,,,,,,,30,2460400.5,60400,2024-03-31.0,J2000,0.0725,1.071,0.993,0.59,22.47,58.7,95.19,1.15,0.8894,2460293.47,2023-12-14.9,405.0,1.11,0.012,4.68,3.9,5.76,2.7E-8,2.6E-8,1.1E-8,8.4E-7,4.8E-5,5.4E-5,1.4E-5,2.8E-8,3.3E-8,1.4E-5,1.5E-5,APO,Otto Matic,4814.0,2010-10-29,2024-01-03,176,,,0.0,0.45956,,,,,,,,,,3405189.0
3558197,(2011 EC),2011 EC,,,Y,N,0,25.5,,,,,,,,,,,,,,,,,,,10,2460400.5,60400,2024-03-31.0,J2000,0.3642,1.506,0.957,1.08,167.61,33.52,11.55,2.05,0.5335,2460378.85,2024-03-09.3,675.0,1.85,0.00108,0.42,2.9,4.46,5.4E-4,0.0012,6.6E-5,0.0014,0.01,0.0064,3.5,0.0016,6.3E-4,6.4,0.79,APO,Otto Matic,32.0,2011-02-02,2011-03-06,29,,,7.0,0.27455,,,,,,,,,,3451792.0
3610175,(2012 TF79),2012 TF79,,,Y,N,0,27.38,,,,,,,,,,,,,,,,,,,18,2460400.5,60400,2024-03-31.0,J2000,0.0381,1.05,1.01,1.01,199.85,265.78,154.84,1.09,0.9162,2460231.49,2023-10-13.9,393.0,1.08,0.0323,12.6,3.9,5.85,5.4E-7,1.4E-6,8.2E-7,3.3E-5,6.4E-5,2.3E-4,0.0074,1.4E-6,1.8E-6,0.0077,7.7E-4,APO,Otto Matic,67.0,2012-10-08,2012-12-14,64,,,3.0,0.61327,,,,,,,,,,3405189.0
3615338,(2012 UT169),2012 UT169,,,Y,N,0,20.8,,,,,,,,,,,,,,,,,,,12,2460400.5,60400,2024-03-31.0,J2000,0.4542,2.18,1.19,6.33,335.48,346.53,229.68,3.17,0.3062,2460826.15,2025-05-30.6,1180.0,3.22,0.18,69.9,2.17,3.53,2.0E-6,2.3E-6,5.6E-6,3.6E-5,7.4E-4,6.3E-4,0.0018,3.3E-6,4.8E-7,0.0066,0.0018,AMO,Otto Matic,955.0,2012-10-10,2015-05-23,36,,,3.0,0.76814,,,,,,,,,,2.0523596E7
3645269,(2013 PC7),2013 PC7,,,Y,N,0,22.4,,,,,,,,,,,,,,,,,,,23,2460400.5,60400,2024-03-31.0,J2000,0.4763,2.118,1.109,6.97,319.0,331.6,170.24,3.13,0.3197,2459867.93,2022-10-15.4,1130.0,3.08,0.107,41.6,2.1,3.57,8.6E-5,3.8E-4,1.6E-5,9.2E-4,9.1E-5,5.1E-4,0.34,5.6E-4,8.5E-5,0.91,0.3,AMO,Otto Matic,54.0,2013-08-04,2013-09-27,95,,,6.0,0.50767,,,,,,,,,,3157340.0
3698849,(2014 WX202),2014 WX202,,,Y,N,0,29.6,,,,,,,,,,,,,,,,,,,10,2460400.5,60400,2024-03-31.0,J2000,0.0588,1.036,0.975,0.41,243.9,214.15,281.11,1.1,0.9353,2460484.85,2024-06-23.3,385.0,1.05,6.91E-4,0.269,3.92,5.92,7.4E-7,2.1E-7,8.7E-7,1.8E-5,0.0013,5.9E-4,0.0013,2.2E-7,2.8E-7,0.0014,1.1E-4,APO,Otto Matic,14.0,2014-11-24,2014-12-08,44,0.0,1.0,2.0,0.54283,,,,,,,,,,3405189.0
3717077,(2015 FC345),2015 FC345,,,Y,N,0,27.76,,,,,,,,,,,,,,,,,,,5,2460400.5,60400,2024-03-31.0,J2000,0.2737,1.271,0.923,0.52,178.75,60.38,74.14,1.62,0.6882,2460292.77,2023-12-14.2,523.0,1.43,0.00166,0.647,3.38,5.05,3.1E-4,4.1E-4,9.8E-5,8.1E-4,0.0056,0.0034,1.1,5.2E-4,3.3E-4,1.5,0.25,APO,Otto Matic,6.0,2015-03-23,2015-03-29,26,,,7.0,0.38607,,,,,,,,,,3717077.0
3727265,(2015 RZ36),2015 RZ36,,,Y,N,0,26.1,,,,,,,,,,,,,,,,,,,JPL 11,2457277.5,57277,2015-09-12.0,J2000,0.5014,2.127,1.06,0.45,329.7,359.76,5.44,3.19,0.3178,2457260.39,2015-08-25.8,1130.0,3.1,0.0486,18.9,2.18,3.55,0.0012,0.0055,1.1E-4,7.9E-4,0.0051,0.0031,0.02,0.0082,0.0012,0.0023,4.4,AMO,Otto Matic,22.0,2015-09-09,2015-10-01,26,,,8.0,0.65577,,,,,,,,,,3467225.0
3731588,(2015 UH),2015 UH,,,Y,N,0,25.4,,,,,,,,,,,,,,,,,,,JPL 7,2457315.5,57315,2015-10-20.0,J2000,0.6183,2.466,0.942,2.08,75.07,348.51,352.16,3.99,0.2544,2457346.3,2015-11-19.7,1410.0,3.87,0.00956,3.72,1.37,3.19,0.0025,0.016,1.5E-4,0.006,0.038,0.035,0.078,0.025,0.0024,0.016,13.0,APO,Otto Matic,8.0,2015-10-16,2015-10-24,16,,,8.0,0.49158,,,,,,,,,,3731588.0
3733264,(2015 VC2),2015 VC2,,,Y,N,0,27.4,,,,,,,,,,,,,,,,,,,37,2460400.5,60400,2024-03-31.0,J2000,0.0744,1.053,0.975,0.87,186.14,288.29,213.81,1.13,0.9121,2460560.78,2024-09-07.2,395.0,1.08,0.00791,3.08,3.88,5.84,7.9E-8,8.5E-8,5.8E-9,5.3E-7,2.9E-5,2.5E-5,3.4E-4,9.2E-8,1.1E-7,4.0E-4,4.8E-5,APO,Otto Matic,189.0,2015-11-03,2016-05-10,110,,,1.0,0.78681,,,,,,,,,,3405189.0
3742333,(2016 CY135),2016 CY135,,,Y,N,0,24.5,,,,,,,,,,,,,,,,,,,38,2460400.5,60400,2024-03-31.0,J2000,0.3537,1.475,0.953,1.11,173.48,26.57,163.4,2.0,0.5501,2460103.45,2023-06-07.9,654.0,1.79,0.00176,0.685,2.96,4.52,2.8E-6,5.7E-6,4.2E-7,7.2E-6,3.9E-5,5.2E-5,0.0094,7.7E-6,3.2E-6,0.015,0.0038,APO,Otto Matic,190.0,2016-01-31,2016-08-08,95,,,4.0,0.4066,,,,,,,,,,3451792.0
3745059,(2016 EQ1),2016 EQ1,,,Y,N,0,26.3,,,,,,,,,,,,,,,,,,,17,2460400.5,60400,2024-03-31.0,J2000,0.3414,1.514,0.997,0.4,327.52,236.43,99.65,2.03,0.5289,2460212.09,2023-09-24.5,681.0,1.86,0.0052,2.02,2.92,4.45,3.2E-4,7.3E-4,3.1E-6,3.5E-4,0.0023,0.0016,1.1,9.8E-4,3.8E-4,2.0,0.49,APO,Otto Matic,19.0,2016-03-02,2016-03-21,75,,,7.0,0.46285,,,,,,,,,,3451792.0
3752157,(2016 HO),2016 HO,,,Y,N,0,25.7,,,,,,,,,,0.7512,,,,,,,,,10,2460400.5,60400,2024-03-31.0,J2000,0.3295,1.502,1.007,1.56,209.98,355.38,115.09,2.0,0.5353,2460185.51,2023-08-29.0,673.0,1.84,0.00339,1.32,2.96,4.48,2.0E-5,4.5E-5,1.2E-7,8.8E-5,6.0E-5,3.4E-5,0.069,5.9E-5,2.4E-5,0.12,0.03,APO,Otto Matic,12.0,2016-04-20,2016-05-02,134,,,5.0,0.41921,,,,,,,,,,3451792.0
3762884,(2016 UD101),2016 UD101,,,Y,N,0,20.88,,,,,,,,,,,,,,,,,,,37,2460400.5,60400,2024-03-31.0,J2000,0.4647,2.108,1.128,7.49,135.89,178.5,188.32,3.09,0.322,2460933.64,2025-09-15.1,1120.0,3.06,0.115,44.6,2.22,3.59,2.3E-8,1.2E-8,5.2E-8,3.6E-6,1.3E-5,1.6E-5,6.2E-6,1.7E-8,2.7E-9,2.3E-5,9.4E-6,AMO,Otto Matic,2313.0,2016-06-16,2022-10-16,201,,,0.0,0.54142,,,,,,,,,,3762884.0
3763596,(2016 VQ4),2016 VQ4,,,Y,N,0,25.5,,,,,,,,,,,,,,,,,,,JPL 6,2457705.5,57705,2016-11-13.0,J2000,0.5818,2.53,1.058,2.25,30.64,25.95,358.8,4.0,0.2449,2457710.39,2016-11-17.8,1470.0,4.02,0.0715,27.8,1.39,3.19,0.0016,0.0099,1.7E-4,0.0046,0.0038,9.5E-4,0.0081,0.016,0.0014,0.0045,8.6,AMO,Otto Matic,21.0,2016-11-09,2016-11-30,23,,,8.0,0.59202,,,,,,,,,,3763596.0
3768022,(2017 CO),2017 CO,,,Y,N,0,26.1,,,,,,,,,,,,,,,,,,,JPL 6,2457790.5,57790,2017-02-06.0,J2000,0.2676,1.38,1.011,1.88,302.62,166.86,15.06,1.75,0.6078,2457765.73,2017-01-12.2,592.0,1.62,0.0282,11.0,3.37,4.76,7.4E-4,0.0015,7.6E-5,0.0045,0.0047,0.0026,0.027,0.0019,9.9E-4,0.004,0.96,APO,Otto Matic,25.0,2017-02-01,2017-02-26,28,,,8.0,0.37663,,,,,,,,,,3172332.0
3773664,(2017 FW128),2017 FW128,,,Y,N,0,27.38,,,,,,,,,,,,,,,,,,,6,2460400.5,60400,2024-03-31.0,J2000,0.2732,1.318,0.958,0.61,53.74,181.99,198.38,1.68,0.6516,2460648.55,2024-12-04.0,553.0,1.51,0.00609,2.37,3.31,4.92,9.7E-5,4.9E-4,2.3E-4,0.018,1.6,1.5,0.36,6.2E-4,3.6E-4,0.69,0.31,APO,Otto Matic,16.0,2017-03-20,2017-04-05,55,,,7.0,0.48335,,,,,,,,,,3717077.0
3781228,(2017 QO32),2017 QO32,,,Y,N,0,24.0,,,,,,,,,,,,,,,,,,,JPL 3,2457992.5,57992,2017-08-27.0,J2000,0.4956,2.2,1.11,5.72,158.52,151.63,6.22,3.29,0.3021,2457971.92,2017-08-06.4,1190.0,3.26,0.106,41.1,2.02,3.49,0.0034,0.016,5.7E-4,0.028,0.013,0.011,0.071,0.024,0.0033,0.013,13.0,AMO,Otto Matic,5.0,2017-08-26,2017-08-31,19,,,8.0,0.37867,,,,,,,,,,3762884.0
3781249,(2017 QK33),2017 QK33,,,Y,N,0,24.5,,,,,,,,,,,,,,,,,,,JPL 2,2457992.5,57992,2017-08-27.0,J2000,0.4814,2.148,1.114,6.5,157.76,151.64,6.6,3.18,0.3131,2457971.41,2017-08-05.9,1150.0,3.15,0.112,43.4,2.13,3.54,0.006,0.027,0.0011,0.056,0.027,0.016,0.13,0.04,0.0059,0.025,22.0,AMO,Otto Matic,4.0,2017-08-26,2017-08-30,12,,,9.0,0.61085,,,,,,,,,,3762884.0
3781641,(2017 SH10),2017 SH10,,,Y,N,0,20.6,,,,,,,,,,,,,,,,,,,19,2460400.5,60400,2024-03-31.0,J2000,0.46,2.134,1.152,5.89,336.32,346.36,41.92,3.12,0.3162,2460267.91,2023-11-19.4,1140.0,3.12,0.142,55.3,2.23,3.57,1.0E-7,5.4E-8,2.4E-7,7.7E-6,4.6E-5,4.7E-5,2.9E-5,7.9E-8,1.2E-8,8.7E-5,4.3E-5,AMO,Otto Matic,1998.0,2014-11-25,2020-05-15,109,,,0.0,0.49448,,,,,,,,,,2.0523596E7
3781646,(2017 SQ10),2017 SQ10,,,Y,N,0,26.2,,,,,,,,,,,,,,,,,,,JPL 4,2458018.5,58018,2017-09-22.0,J2000,0.576,2.429,1.03,0.82,218.19,159.79,355.77,3.83,0.2604,2458034.74,2017-10-08.2,1380.0,3.78,0.0315,12.3,1.63,3.26,0.0018,0.01,8.6E-5,0.0018,0.016,0.018,0.029,0.016,0.0016,0.0079,8.7,AMO,Otto Matic,9.0,2017-09-21,2017-09-30,31,,,8.0,0.46465,,,,,,,,,,3477706.0
3781715,(2017 SB12),2017 SB12,,,Y,N,0,26.0,,,,,,,,,,,,,,,,,,,JPL 3,2458018.5,58018,2017-09-22.0,J2000,0.5201,2.117,1.016,0.58,229.53,103.25,7.57,3.22,0.32,2457994.85,2017-08-29.3,1130.0,3.08,0.0111,4.33,2.17,3.55,0.0022,0.0096,2.9E-5,0.0019,0.05,0.063,0.051,0.015,0.0022,0.0053,7.7,APO,Otto Matic,3.0,2017-09-21,2017-09-24,16,,,8.0,0.2637,,,,,,,,,,3467225.0
3788084,(2017 US7),2017 US7,,,Y,N,0,27.0,,,,,,,,,,,,,,,,,,,JPL 2,2458053.5,58053,2017-10-27.0,J2000,0.6103,2.525,0.984,2.43,45.05,17.99,353.9,4.07,0.2456,2458078.35,2017-11-20.8,1470.0,4.01,0.00528,2.05,1.3,3.16,0.0025,0.017,5.6E-5,0.0069,0.011,0.021,0.064,0.027,0.0024,0.017,14.0,APO,Otto Matic,2.0,2017-10-26,2017-10-28,25,,,8.0,0.38363,,,,,,,,,,3731588.0
3797706,(2018 BQ),2018 BQ,,,Y,N,0,25.7,,,,,,,,,,,,,,,,,,,19,2460400.5,60400,2024-03-31.0,J2000,0.25,1.331,0.998,1.64,275.85,201.68,12.53,1.66,0.6419,2460380.98,2024-03-11.4,561.0,1.54,0.0179,6.96,3.42,4.89,2.6E-5,4.8E-5,1.0E-6,1.6E-4,9.9E-5,1.5E-4,0.079,6.0E-5,3.5E-5,0.12,0.03,APO,Otto Matic,50.0,2018-01-16,2018-03-07,100,,,5.0,0.48941,,,,,,,,,,3172332.0
3826675,(2018 PO9),2018 PO9,,,Y,N,0,23.8,,,,,,,,,,,,,,,,,0.24,,5,2460400.5,60400,2024-03-31.0,J2000,0.4642,2.122,1.137,7.7,135.87,176.91,300.88,3.11,0.3189,2460585.87,2024-10-02.3,1130.0,3.09,0.123,47.9,2.2,3.57,4.6E-4,0.002,9.2E-5,0.0052,0.005,0.0043,0.94,0.0029,4.5E-4,3.2,1.6,AMO,Otto Matic,30.0,2018-08-07,2018-09-06,22,,,7.0,0.56231,,,,,,,,,,3762884.0
3831460,(2018 TS2),2018 TS2,,,Y,N,0,25.2,,,,,,,,,,,,,,,,,,,11,2460400.5,60400,2024-03-31.0,J2000,0.593,2.47,1.006,1.8,61.79,357.99,138.49,3.94,0.2539,2459854.95,2022-10-02.4,1420.0,3.88,0.0185,7.21,1.44,3.21,4.0E-4,0.0024,3.1E-6,8.2E-4,0.0046,0.0035,0.74,0.0039,3.8E-4,2.1,2.1,APO,Otto Matic,27.0,2018-10-05,2018-11-01,43,,,7.0,0.64617,,,,,,,,,,3763596.0
3831732,(2018 TW4),2018 TW4,,,Y,N,0,19.92,,,,,,,,,,,,,,,,,0.34,,16,2460400.5,60400,2024-03-31.0,J2000,0.4702,2.165,1.147,7.24,313.55,336.64,298.76,3.18,0.3093,2460598.51,2024-10-15.0,1160.0,3.19,0.139,54.2,2.03,3.53,6.5E-8,1.9E-8,1.5E-7,1.6E-5,2.8E-4,2.7E-4,4.9E-5,2.8E-8,4.0E-9,1.6E-4,1.5E-5,AMO,Otto Matic,6796.0,2002-10-03,2021-05-12,85,,,0.0,0.42534,,,,,,,,,,3157340.0
3831863,(2018 TG6),2018 TG6,,,Y,N,0,27.25,,,,,,,,,,,,,,,,,0.44,,30,2460400.5,60400,2024-03-31.0,J2000,0.0837,1.064,0.975,0.71,21.43,70.43,288.12,1.15,0.8979,2460480.56,2024-06-19.0,401.0,1.1,0.00726,2.83,3.9,5.79,1.5E-7,1.6E-7,1.5E-8,1.8E-6,1.3E-4,1.2E-4,4.1E-4,1.8E-7,2.1E-7,4.7E-4,9.3E-5,APO,Otto Matic,168.0,2018-10-15,2019-04-01,138,,,2.0,0.68596,,,,,,,,,,3405189.0
3836136,(2018 VX5),2018 VX5,,,Y,N,0,25.78,,,,,,,,,,,,,,,,,0.5,,10,2460400.5,60400,2024-03-31.0,J2000,0.6023,2.469,0.982,2.81,40.62,24.15,136.83,3.96,0.254,2459861.92,2022-10-09.4,1420.0,3.88,0.00954,3.71,1.41,3.21,8.6E-4,0.0052,3.9E-5,0.0034,1.0E-4,6.1E-4,1.6,0.0084,8.1E-4,4.5,4.5,APO,Otto Matic,8.0,2018-11-04,2018-11-12,36,,,7.0,0.43282,,,,,,,,,,3731588.0
3843526,(2019 PC2),2019 PC2,,,Y,N,0,25.5,,,,,,,,,,,,,,,,,0.17,,4,2460400.5,60400,2024-03-31.0,J2000,0.4724,2.096,1.106,7.65,145.35,166.35,192.58,3.09,0.3247,2460916.13,2025-08-28.6,1110.0,3.04,0.0963,37.5,2.22,3.59,4.8E-4,0.0021,7.0E-5,0.0058,0.0028,0.0047,0.84,0.003,4.8E-4,3.3,1.6,AMO,Otto Matic,15.0,2019-07-28,2019-08-12,17,,,7.0,0.40606,,,,,,,,,,3762884.0
3879162,(2019 TV6),2019 TV6,,,Y,N,0,25.6,,,,,,,,,,,,,,,,,0.43,,JPL 2,2458762.5,58762,2019-10-06.0,J2000,0.6192,2.517,0.958,1.97,18.12,44.51,350.11,4.08,0.2468,2458802.55,2019-11-15.0,1460.0,3.99,0.0114,4.45,1.3,3.16,0.0017,0.011,2.7E-5,0.0038,0.0042,0.0022,0.069,0.018,0.0016,0.017,9.5,APO,Otto Matic,14.0,2019-09-27,2019-10-11,28,,,8.0,0.58546,,,,,,,,,,3731588.0
3879281,(2019 UB2),2019 UB2,,,Y,N,0,25.8,,,,,,,,,,,,,,,,,0.4,,JPL 7,2458782.5,58782,2019-10-26.0,J2000,0.5983,2.498,1.003,1.27,32.27,24.15,355.1,3.99,0.2496,2458802.14,2019-11-14.6,1440.0,3.95,0.0168,6.52,1.39,3.19,0.0016,0.0098,4.0E-5,0.0024,0.0011,3.3E-4,0.031,0.016,0.0015,0.0076,8.5,APO,Otto Matic,15.0,2019-10-20,2019-11-04,30,,,8.0,0.39406,,,,,,,,,,3763596.0
3892689,(2019 VD3),2019 VD3,,,Y,N,0,25.9,,,,,,,,,,,,,,,,,0.46,,7,2460400.5,60400,2024-03-31.0,J2000,0.6049,2.449,0.967,1.68,227.43,153.04,57.53,3.93,0.2572,2460176.83,2023-08-20.3,1400.0,3.83,0.00325,1.26,1.54,3.22,1.7E-4,0.001,1.0E-5,3.6E-4,1.4E-4,0.0011,0.27,0.0017,1.6E-4,0.91,0.9,APO,Otto Matic,3.0,2019-11-05,2019-11-08,167,,,6.0,0.38548,,,,,,,,,,3477706.0
3892740,(2019 VE4),2019 VE4,,,Y,N,0,27.9,,,,,,,,,,,,,,,,,0.51,,JPL 4,2458803.5,58803,2019-11-16.0,J2000,0.5924,2.435,0.992,0.56,221.12,155.35,8.3,3.88,0.2594,2458771.51,2019-10-15.0,1390.0,3.8,0.00275,1.07,1.59,3.24,0.0031,0.018,1.1E-5,0.0021,7.9E-4,0.019,0.095,0.029,0.0029,0.0023,16.0,APO,Otto Matic,13.0,2019-11-05,2019-11-18,15,,,8.0,0.37912,,,,,,,,,,3477706.0
3989166,(2020 BK7),2020 BK7,,,Y,N,0,25.8,,,,,,,,,,,,,,,,,0.42,,7,2460400.5,60400,2024-03-31.0,J2000,0.2634,1.368,1.008,1.82,304.44,174.57,224.74,1.73,0.6161,2460620.04,2024-11-05.5,584.0,1.6,0.0242,9.4,3.36,4.79,4.3E-4,8.4E-4,3.5E-5,0.0026,0.0036,7.3E-4,0.87,0.0011,5.7E-4,1.6,0.54,APO,Otto Matic,8.0,2020-01-23,2020-01-31,27,,,7.0,0.66441,,,,,,,,,,3172332.0
54016472,(2020 GN1),2020 GN1,,,Y,N,0,27.0,,,,,,,,,,,,,,,,,0.84,,JPL 2,2458943.5,58943,2020-04-04.0,J2000,0.2653,1.3,0.955,1.79,188.38,51.6,333.83,1.65,0.6648,2458982.87,2020-05-13.3,542.0,1.48,0.00672,2.61,3.36,4.96,9.5E-4,0.0015,1.6E-4,0.0052,0.0016,0.014,0.05,0.0019,0.0011,0.0095,0.92,APO,Otto Matic,2.0,2020-04-03,2020-04-05,25,,,8.0,0.59156,,,,,,,,,,3717077.0
54049763,(2020 OY3),2020 OY3,,,Y,N,0,24.0,,,,,,,,,,,,,,,,,0.23,,5,2460400.5,60400,2024-03-31.0,J2000,0.48,2.124,1.104,6.94,324.62,327.61,72.71,3.14,0.3185,2460172.19,2023-08-15.6,1130.0,3.09,0.106,41.3,2.09,3.56,9.0E-5,4.0E-4,1.7E-5,9.8E-4,7.1E-4,6.2E-4,0.12,5.9E-4,9.0E-5,0.32,0.32,AMO,Otto Matic,28.0,2020-07-21,2020-08-18,25,,,6.0,0.63321,,,,,,,,,,3157340.0
54051177,(2020 QE1),2020 QE1,,,Y,N,0,26.55,,,,,,,,,,,,,,,,,0.34,,JPL 3,2459074.5,59074,2020-08-13.0,J2000,0.5131,2.16,1.052,1.19,302.9,29.86,356.46,3.27,0.3106,2459085.9,2020-08-24.4,1160.0,3.17,0.0418,16.3,2.13,3.52,0.0023,0.01,1.6E-4,0.0039,0.0079,0.0054,0.028,0.016,0.0023,0.0073,8.4,AMO,Otto Matic,8.0,2020-08-11,2020-08-19,21,,,8.0,0.54653,,,,,,,,,,3467225.0
54088801,(2020 VN6),2020 VN6,,,Y,N,0,27.7,,,,,,,,,,,,,,,,,0.43,,JPL 5,2459171.5,59171,2020-11-18.0,J2000,0.6029,2.413,0.958,1.77,224.4,155.64,7.51,3.87,0.263,2459142.94,2020-10-20.4,1370.0,3.75,2.54E-5,0.0099,1.6,3.24,0.0018,0.011,8.0E-5,0.0037,0.0037,0.0075,0.051,0.017,0.0017,0.0062,9.1,APO,Otto Matic,6.0,2020-11-15,2020-11-21,21,,,8.0,0.49674,,,,,,,,,,3477706.0
54098021,(2020 WW5),2020 WW5,,,Y,N,0,28.74,,,,,,,,,,,,,,,,,0.37,,8,2460400.5,60400,2024-03-31.0,J2000,0.0837,1.091,1.0,1.47,80.13,358.1,323.32,1.18,0.8646,2460442.92,2024-05-12.4,416.0,1.14,0.0158,6.15,3.89,5.68,1.8E-6,2.4E-6,1.9E-7,4.2E-5,8.6E-5,5.6E-4,0.003,2.6E-6,2.8E-6,0.0036,0.0013,APO,Otto Matic,45.0,2020-11-20,2021-01-04,39,,,4.0,0.56683,,,,,,,,,,3405189.0
54103335,(2020 YB5),2020 YB5,,,Y,N,0,25.23,,,,,,,,,,,,,,,,,0.41,,22,2460400.5,60400,2024-03-31.0,J2000,0.2644,1.335,0.982,2.61,298.55,171.89,31.84,1.69,0.6386,2460350.64,2024-02-10.1,564.0,1.54,9.44E-4,0.368,3.42,4.87,9.7E-6,1.8E-5,2.9E-8,8.2E-5,1.2E-4,6.5E-5,0.015,2.2E-5,1.3E-5,0.022,0.011,APO,Otto Matic,105.0,2020-11-21,2021-03-06,89,,,5.0,0.52441,,,,,,,,,,3172332.0
54106630,(2021 AE8),2021 AE8,,,Y,N,0,25.64,,,,,,,,,,,,,,,,,0.5,,12,2460400.5,60400,2024-03-31.0,J2000,0.0752,1.109,1.025,0.4,3.59,73.18,304.12,1.19,0.8444,2460466.67,2024-06-05.1,426.0,1.17,0.0411,16.0,3.87,5.61,1.3E-5,2.5E-5,9.1E-6,9.5E-5,0.0012,7.5E-4,0.033,2.7E-5,2.9E-5,0.041,0.015,AMO,Otto Matic,49.0,2021-01-14,2021-03-04,48,,,5.0,0.43379,,,,,,,,,,3405189.0
54130761,(2021 EO2),2021 EO2,,,Y,N,0,27.87,,,,,,,,,,,,,,,,,0.39,,11,2460400.5,60400,2024-03-31.0,J2000,0.331,1.456,0.974,0.14,209.66,356.25,248.6,1.94,0.5609,2460599.11,2024-10-15.6,642.0,1.76,0.0011,0.426,3.02,4.57,3.1E-5,6.4E-5,2.2E-6,1.1E-5,0.0012,0.0012,0.04,8.5E-5,3.7E-5,0.085,0.042,APO,Otto Matic,126.0,2021-03-07,2021-07-11,41,,,5.0,0.37099,,,,,,,,,,3451792.0
54213615,(2021 UB4),2021 UB4,,,Y,N,0,24.97,,,,,,,,,,,,,,,,,0.4,,8,2460400.5,60400,2024-03-31.0,J2000,0.5568,2.481,1.099,1.97,23.79,33.03,217.55,3.86,0.2523,2460965.13,2025-10-16.6,1430.0,3.91,0.113,44.1,1.53,3.24,2.1E-4,0.0013,3.9E-5,5.8E-4,3.3E-4,2.4E-4,0.17,0.002,1.9E-4,1.1,1.1,AMO,Otto Matic,31.0,2021-10-28,2021-11-28,46,,,7.0,0.46246,,,,,,,,,,3763596.0
54216314,(2021 VH2),2021 VH2,,,Y,N,0,28.82,,,,,,,,,,,,,,,,,0.34,,5,2460400.5,60400,2024-03-31.0,J2000,0.0792,1.013,0.933,1.31,222.9,260.65,56.83,1.09,0.9664,2460341.69,2024-02-01.1,373.0,1.02,0.00112,0.437,3.91,6.01,7.2E-7,1.2E-7,6.2E-7,1.6E-5,1.2E-4,9.9E-5,3.4E-4,1.3E-7,1.7E-7,3.4E-4,6.6E-5,APO,Otto Matic,301.0,2021-10-27,2022-08-24,42,,,2.0,0.32971,,,,,,,,,,3405189.0
54243723,(2022 BX5),2022 BX5,,,Y,N,0,29.02,,,,,,,,,,,,,,,,,0.39,,2,2460400.5,60400,2024-03-31.0,J2000,0.073,1.079,1.0,0.39,6.19,101.27,354.89,1.16,0.8796,2460406.31,2024-04-05.8,409.0,1.12,0.0185,7.19,3.86,5.73,2.1E-5,2.7E-5,2.4E-6,1.1E-4,0.0044,0.0077,0.024,2.9E-5,3.3E-5,0.028,0.015,APO,Otto Matic,16.0,2022-01-21,2022-02-06,25,,,5.0,0.4736,,,,,,,,,,3405189.0
54305241,(2022 PK20),2022 PK20,,,Y,N,0,21.17,,,,,,,,,,,,,,,,,0.12,,5,2460400.5,60400,2024-03-31.0,J2000,0.4741,2.116,1.113,6.41,320.65,328.4,207.56,3.12,0.3203,2460876.43,2025-07-19.9,1120.0,3.08,0.111,43.1,2.1,3.58,4.7E-6,2.0E-5,1.5E-6,5.4E-5,1.8E-4,2.6E-4,0.003,3.0E-5,4.6E-6,0.016,0.016,AMO,Otto Matic,83.0,2022-08-01,2022-10-23,29,,,4.0,0.5553,,,,,,,,,,3157340.0
54296734,(2022 QG2),2022 QG2,,,Y,N,0,24.68,,,,,,,,,,,,,,,,,0.25,,3,2460400.5,60400,2024-03-31.0,J2000,0.4635,2.13,1.143,5.93,345.62,334.38,189.57,3.12,0.3169,2460938.22,2025-09-19.7,1140.0,3.11,0.138,53.7,2.22,3.57,4.0E-4,0.0018,9.2E-5,0.0038,0.0011,0.0024,0.23,0.0026,3.9E-4,1.4,1.4,AMO,Otto Matic,15.0,2022-08-18,2022-09-02,21,,,7.0,0.432,,,,,,,,,,2.0523596E7
54354668,(2022 WT27),2022 WT27,,,Y,N,0,32.33,,,,,,,,,,,,,,,,,0.21,,JPL 1,2459906.5,59906,2022-11-23.0,J2000,0.6111,2.541,0.988,1.6,61.33,1.9,359.41,4.09,0.2433,2459908.92,2022-11-25.4,1480.0,4.05,0.00104,0.404,1.27,3.15,0.0013,0.0084,1.3E-6,0.0029,3.5E-4,0.0066,0.0025,0.013,0.0012,0.0046,7.3,APO,Otto Matic,,2022-11-23,2022-11-23,8,,,8.0,0.10447,,,,,,,,,,3731588.0
54354400,(2023 GF2),2023 GF2,,,Y,N,0,25.53,,,,,,,,,,,,,,,,,0.3,,JPL 3,2460050.5,60050,2023-04-16.0,J2000,0.2688,1.339,0.979,2.47,189.14,50.74,338.93,1.7,0.6358,2460083.64,2023-05-19.1,566.0,1.55,0.0156,6.07,3.3,4.86,0.001,0.0017,1.1E-4,0.0081,0.009,0.02,0.038,0.0022,0.0012,0.0029,1.1,APO,Otto Matic,10.0,2023-04-14,2023-04-24,24,,,8.0,0.35648,,,,,,,,,,3717077.0
54376260,(2023 ON4),2023 ON4,,,Y,N,0,23.86,,,,,,,,,,,,,,,,,0.33,,3,2460400.5,60400,2024-03-31.0,J2000,0.4871,2.133,1.094,6.12,157.52,153.64,77.44,3.17,0.3165,2460155.8,2023-07-30.3,1140.0,3.11,0.0912,35.5,2.14,3.55,4.9E-5,2.2E-4,6.9E-6,4.2E-4,5.5E-4,4.1E-4,0.012,3.3E-4,4.9E-5,1.9E-4,0.17,AMO,Otto Matic,68.0,2023-07-14,2023-09-20,25,,,6.0,0.51764,,,,,,,,,,3762884.0
54405402,(2023 VR9),2023 VR9,,,Y,N,0,27.63,,,,,,,,,,,,,,,,,0.47,,7,2460400.5,60400,2024-03-31.0,J2000,0.5901,2.42,0.992,1.76,49.53,14.14,33.31,3.85,0.2618,2460273.23,2023-11-24.7,1380.0,3.77,0.00804,3.13,1.52,3.25,2.6E-4,0.0016,2.4E-6,6.2E-4,1.7E-4,4.3E-4,0.032,0.0025,2.5E-4,0.001,1.3,APO,Otto Matic,3.0,2023-11-15,2023-11-18,80,,,7.0,0.45852,,,,,,,,,,3731588.0
54416956,(2023 XM14),2023 XM14,,,Y,N,0,23.5,,,,,,,,,,,,,,,,,,,10,2460400.5,60400,2024-03-31.0,J2000,0.5877,2.513,1.036,2.68,37.29,21.33,30.58,3.99,0.2474,2460276.86,2023-11-28.3,1460.0,3.98,0.0513,20.0,1.4,3.19,3.1E-4,0.002,2.6E-5,9.1E-4,0.0056,0.0038,0.036,0.0031,2.9E-4,9.6E-4,1.7,AMO,Otto Matic,30.0,2023-12-14,2024-01-13,43,,,7.0,0.38317,,,,,,,,,,3763596.0
54429761,(2024 EM1),2024 EM1,,,Y,N,0,27.1,,,,,,,,,,,,,,,,,,,2,2460400.5,60400,2024-03-31.0,J2000,0.0802,1.099,1.011,0.54,356.18,111.35,72.88,1.19,0.8552,2460315.28,2024-01-05.7,421.0,1.15,0.0296,11.5,3.84,5.65,6.5E-5,1.1E-4,3.5E-5,7.0E-4,0.0013,0.0012,0.0087,1.2E-4,1.3E-4,0.0038,0.066,APO,Otto Matic,31.0,2024-02-09,2024-03-11,17,,,6.0,0.49286,,,,,,,,,,3405189.0

